FRUITS: Feature Extraction Using Iterated Sums for Time Series Classification

We introduce a pipeline for time series classification that extracts features based on the iterated-sums signature (ISS) and then applies a linear classifier. These features are intrinsically nonlinear, capture chronological information, and, under certain settings, are invariant to time-warping. We are competitive with state-of-the-art methods on the UCR archive, both in terms of accuracy and speed. We make our code available at \url{https://github.com/irkri/fruits}.

==> tables/UCR.csv <==
,Dataset,General Time,Reduced Time,ROCKET Time,General,Reduced,ROCKET
0,ACSF1,103.8850,30.7467,68.0116,0.8200,0.8100,0.8800
1,Adiac,146.7699,26.6219,29.4448,0.8363,0.8031,0.7980
2,AllGestureWiimoteX,222.4712,51.2969,91.4391,0.7029,0.6986,0.7700
3,AllGestureWiimoteY,223.2950,50.7273,91.7233,0.7857,0.7714,0.7557
4,AllGestureWiimoteZ,223.0890,50.8938,91.4727,0.7000,0.7157,0.7557
5,ArrowHead,40.3043,7.4897,8.8019,0.8343,0.8229,0.8000
6,BME,33.6932,5.4710,3.9481,1.0000,1.0000,1.0000
7,Beef,24.9715,5.2954,6.1328,0.7667,0.8000,0.8000
8,BeetleFly,21.3279,4.2534,4.4935,0.7000,0.7500,0.9000
9,BirdChicken,21.2520,4.2721,4.4971,0.8000,0.8500,0.9000
10,CBF,115.4111,18.6144,17.4609,0.9922,0.9889,1.0000
11,Car,41.5531,9.0585,14.7491,0.9000,0.9500,0.8833
12,Chinatown,40.0493,6.2121,1.6270,0.9621,0.9796,0.9825
13,ChlorineConcentration,560.7010,99.7959,112.0990,0.6987,0.6859,0.8206
14,CinCECGTorso,477.1361,137.0647,342.4357,0.9362,0.9130,0.8428
15,Coffee,22.5474,4.5174,3.5598,1.0000,1.0000,1.0000
16,Computers,159.8291,41.3156,76.5646,0.7280,0.7400,0.7720
17,CricketX,175.3668,39.1927,49.5737,0.8051,0.7821,0.8128
18,CricketY,176.2559,36.0704,49.4597,0.8154,0.8026,0.8462
19,CricketZ,176.1705,36.7134,49.1782,0.8462,0.8410,0.8513
20,Crop,2513.8601,389.2360,244.2807,0.7559,0.7460,0.7589
21,DiatomSizeReduction,57.6231,11.3183,16.5017,0.9510,0.9510,0.9739
22,DistalPhalanxOutlineAgeGroup,92.7824,15.5602,11.0868,0.7338,0.7482,0.7554
23,DistalPhalanxOutlineCorrect,141.1326,23.5171,17.3493,0.7790,0.7935,0.7681
24,DistalPhalanxTW,93.3472,15.8799,11.1294,0.6763,0.6763,0.6906
25,DodgerLoopDay,42.4246,8.4260,9.6738,0.5875,0.6375,0.5750
26,DodgerLoopGame,33.3166,6.3397,7.2719,0.8623,0.8478,0.8478
27,DodgerLoopWeekend,33.2566,6.3098,7.2928,0.9855,0.9855,0.9710
28,ECG200,39.7998,6.8275,4.2564,0.8800,0.9100,0.9100
29,ECG5000,624.3180,105.2711,108.6894,0.9453,0.9438,0.9473
30,ECGFiveDays,112.1084,18.7340,17.3435,0.9965,0.9884,1.0000
31,EOGHorizontalSignal,307.0393,90.9360,193.8802,0.6519,0.6602,0.6436
32,EOGVerticalSignal,308.4106,92.9148,192.7934,0.5249,0.5387,0.5414
33,Earthquakes,148.7143,35.4661,56.7548,0.7626,0.7626,0.7482
34,ElectricDevices,2487.5423,407.7890,395.0014,0.7850,0.7865,0.7266
35,EthanolLevel,554.0979,175.5845,378.8231,0.5320,0.5000,0.5960
36,FaceAll,327.0687,53.7708,52.2166,0.9479,0.9574,0.9485
37,FaceFour,29.3490,5.5186,6.8268,0.8636,0.8750,0.9773
38,FacesUCR,284.1094,46.9586,45.2283,0.9532,0.9527,0.9624
39,FiftyWords,194.5440,39.0089,51.6230,0.8022,0.7934,0.8330
40,Fish,93.3825,21.5958,34.2483,0.9943,0.9886,0.9829
41,FordA,1529.9502,363.5169,606.4828,0.9341,0.9295,0.9326
42,FordB,1456.3689,344.5664,574.2988,0.7914,0.7642,0.7975
43,FreezerRegularTrain,426.4477,84.6967,133.4468,0.9975,0.9975,0.9975
44,FreezerSmallTrain,395.0881,78.3031,122.1863,0.9646,0.9653,0.9495
45,Fungi,36.0511,6.3441,6.4146,0.9946,0.9892,1.0000
46,GestureMidAirD1,87.5611,18.2568,27.7108,0.8000,0.8154,0.7231
47,GestureMidAirD2,87.4361,18.0444,27.6469,0.7154,0.6923,0.6923
48,GestureMidAirD3,87.5339,18.0728,27.8279,0.4692,0.4923,0.3923
49,GesturePebbleZ1,77.2623,16.6545,28.0296,0.7616,0.8430,0.9070
50,GesturePebbleZ2,79.2145,17.2571,28.9427,0.6266,0.6962,0.8291
51,GunPoint,39.0924,6.6252,5.3985,1.0000,1.0000,1.0000
52,GunPointAgeSpan,75.8172,12.8286,12.5102,1.0000,1.0000,0.9968
53,GunPointMaleVersusFemale,75.7960,12.9539,12.5354,0.9937,0.9968,1.0000
54,GunPointOldVersusYoung,76.0313,13.0708,12.5133,1.0000,1.0000,0.9937
55,Ham,58.3094,12.8599,19.7050,0.7714,0.7619,0.7048
56,HandOutlines,1806.0411,438.1933,924.9054,0.9270,0.9270,0.9432
57,Haptics,164.0699,46.0450,95.7822,0.5747,0.5682,0.5357
58,Herring,41.9130,9.3133,14.0290,0.6406,0.5938,0.6094
59,HouseTwenty,85.6755,26.3777,56.8769,0.9580,0.9748,0.9664
60,InlineSkate,273.4654,85.2718,201.7249,0.4873,0.4782,0.4600
61,InsectEPGRegularTrain,75.6846,17.4847,31.6752,1.0000,1.0000,1.0000
62,InsectEPGSmallTrain,59.5023,13.8049,24.0207,0.9639,0.9960,0.9719
63,InsectWingbeatSound,317.7948,60.8058,86.4057,0.6313,0.6515,0.6667
64,ItalyPowerDemand,98.8642,14.2100,4.6215,0.9572,0.9582,0.9699
65,LargeKitchenAppliances,228.1177,58.9839,114.5984,0.8640,0.8640,0.8933
66,Lightning2,43.1336,10.0242,16.3494,0.8033,0.7705,0.7869
67,Lightning7,39.2630,7.8351,9.6539,0.7945,0.8219,0.8082
68,Mallat,563.9630,150.3094,357.6235,0.9680,0.9706,0.9561
69,Meat,38.7542,8.1664,11.4819,0.9833,0.9833,0.9500
70,MedicalImages,154.3396,25.2166,21.5492,0.8066,0.7855,0.7974
71,MelbournePedestrian,376.5571,53.5563,19.9616,0.9463,0.9504,0.9041
72,MiddlePhalanxOutlineAgeGroup,94.6831,15.7533,11.2054,0.5584,0.6169,0.5649
73,MiddlePhalanxOutlineCorrect,142.0556,23.2861,17.4664,0.8316,0.8419,0.8488
74,MiddlePhalanxTW,94.4105,16.0048,11.2662,0.5584,0.5649,0.5390
75,MixedShapesRegularTrain,809.0065,221.4802,500.0832,0.9810,0.9827,0.9687
76,MixedShapesSmallTrain,598.9045,161.0292,381.6234,0.9468,0.9526,0.9398
77,MoteStrain,124.4697,19.6880,15.5286,0.9185,0.9241,0.9161
78,NonInvasiveFetalECGThorax1,1180.2862,303.2314,596.2126,0.9328,0.9201,0.9562
79,NonInvasiveFetalECGThorax2,1175.7718,307.1615,592.4068,0.9481,0.9394,0.9695
80,OSULeaf,111.1544,24.0269,38.5401,0.9628,0.9504,0.9339
81,OliveOil,25.9721,5.5478,7.3465,0.9333,0.9333,0.9000
82,PLAID,461.1692,136.6596,308.7824,0.9106,0.8976,0.8957
83,PhalangesOutlinesCorrect,406.6570,68.7272,52.7301,0.8287,0.8310,0.8322
84,Phoneme,539.0527,151.8750,338.6129,0.3729,0.3391,0.2732
85,PickupGestureWiimoteZ,32.3531,6.3494,7.7745,0.7600,0.8000,0.8400
86,PigAirwayPressure,166.8228,54.7703,119.4694,0.3942,0.3990,0.4038
87,PigArtPressure,166.7602,54.0380,119.5880,0.7788,0.7837,0.9519
88,PigCVP,168.4422,54.1686,119.5621,0.5769,0.5577,0.9279
89,Plane,46.1604,8.0256,6.5593,1.0000,1.0000,1.0000
90,PowerCons,70.9078,12.3003,11.1062,0.9667,0.9722,0.9444
91,ProximalPhalanxOutlineAgeGroup,98.7970,16.6446,11.8470,0.8537,0.8634,0.8585
92,ProximalPhalanxOutlineCorrect,141.8519,22.5560,17.4980,0.8832,0.8866,0.8969
93,ProximalPhalanxTW,98.9089,15.7628,11.8203,0.7707,0.7659,0.8000
94,RefrigerationDevices,236.6392,59.1469,114.6262,0.5467,0.5440,0.5387
95,Rock,58.7814,17.2947,36.9936,0.9000,0.8800,0.9000
96,ScreenType,231.0993,56.4944,114.7023,0.5547,0.5680,0.4853
97,SemgHandGenderCh2,385.7292,112.4464,256.8057,0.9467,0.9350,0.9333
98,SemgHandMovementCh2,440.6971,130.2039,289.6836,0.7733,0.7356,0.6311
99,SemgHandSubjectCh2,443.0387,132.1427,288.8713,0.9289,0.9400,0.8822
100,ShakeGestureWiimoteZ,32.7251,6.3978,8.3014,0.8400,0.8800,0.9000
101,ShapeletSim,45.7352,9.7770,15.4871,0.9778,0.9667,1.0000
102,ShapesAll,315.8352,74.4450,129.5974,0.9100,0.9083,0.9067
103,SmallKitchenAppliances,229.5016,61.1253,114.3987,0.7867,0.8027,0.8267
104,SmoothSubspace,44.5609,6.9869,1.3466,0.9800,0.9800,0.9800
105,SonyAIBORobotSurface1,63.1918,10.5504,6.5557,0.9351,0.9318,0.9201
106,SonyAIBORobotSurface2,93.0693,15.1537,9.5274,0.9538,0.9486,0.9161
107,StarLightCurves,3453.7035,1007.1417,1491.4362,0.9828,0.9815,0.9809
108,Strawberry,219.1153,43.6401,53.1089,0.9730,0.9676,0.9811
109,SwedishLeaf,190.8527,32.8953,29.6483,0.9664,0.9632,0.9664
110,Symbols,159.5754,34.0788,58.6279,0.9779,0.9869,0.9739
111,SyntheticControl,85.6283,14.0725,8.1304,0.9867,0.9833,1.0000
112,ToeSegmentation1,49.9530,9.7132,12.0201,0.9474,0.9474,0.9605
113,ToeSegmentation2,37.6048,7.6487,9.8929,0.9231,0.9154,0.9231
114,Trace,49.9922,9.8723,11.7620,1.0000,1.0000,1.0000
115,TwoLeadECG,113.2748,18.3285,13.9761,0.9991,0.9982,0.9991
116,TwoPatterns,687.6013,116.4858,109.3184,1.0000,1.0000,1.0000
117,UMD,34.1950,6.0866,4.6954,0.9792,0.9861,0.9931
118,UWaveGestureLibraryAll,1513.8865,428.2773,719.8314,0.9782,0.9785,0.9749
119,UWaveGestureLibraryX,748.4149,155.4899,239.3662,0.8582,0.8504,0.8562
120,UWaveGestureLibraryY,745.8251,156.2063,237.7104,0.7929,0.7769,0.7781
121,UWaveGestureLibraryZ,744.7869,153.7822,238.0823,0.7990,0.7968,0.7942
122,Wafer,949.0571,165.2583,175.5310,0.9997,0.9997,0.9987
123,Wine,32.6485,6.0274,5.6719,0.8519,0.8148,0.7593
124,WordSynonyms,164.4819,32.4855,44.4603,0.7461,0.7194,0.7492
125,Worms,115.2875,32.0435,56.1034,0.7922,0.7662,0.7273
126,WormsTwoClass,114.5489,31.9260,56.4634,0.8571,0.8442,0.8182
127,Yoga,552.3818,121.8544,215.9253,0.9387,0.9350,0.9103

